Complexity Comparison between Two Optimal-Ordered SIC MIMO Detectors Based on Matlab Simulations

This paper firstly introduces our shared Matlab source code that simulates the two optimal-ordered SIC detectors proposed in [1] and [2]. Based on our shared Matlab code, we compare the computational complexities between the two detectors in [1] and [2] by theoretical complexity calculations and numerical experiments. We carry out theoretical complexity calculations to obtain the worst-case complexities for the two detectors in [1] and [2]. Then from the theoretical worst-case complexities, we make the conclusion that the detector proposed in [2] requires 9N 2 more floating-point operations (flops) than the detector proposed in [1], where N is the number of transmit antennas. Our numerical experiments also show that the detector in [2] requires more worst-case and average complexities than the detector in [1].

==> ReadMe4MatlabCode.txt <==
Please run MainFunction.m
